Searching for Ultralight Dark Matter Solitons with Gravitational Waves

Ultralight Dark Matter (ULDM) offers an alternative to cold dark matter, characterized by wavelike behavior on galactic scales. This contribution summarizes our work~\cite{Blas:2024duy} on how solitonic cores induced by ULDM affect gravitational waves (GWs), enabling their detection through next-generation observatories like LISA, Einstein Telescope and Cosmic Explorer. We show that continuous GWs from spinning neutron stars near the Galactic Center (GC) can probe solitons for \(m \lesssim 10^{-22}\, \mathrm{eV}\) and surpass current constraints on the ULDM couplings to the Standard Model for masses \(m \lesssim 10^{-20}\, \mathrm{eV}\). Additionally, GW modulation could reveal solitons in extragalactic systems, particularly in more massive halos, highlighting the broad potential of GW-based methods for uncovering ULDM properties.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

